Performance Evaluation of ParalleX Execution model on Arm-based Platforms

The HPC community shows a keen interest in creating diversity in the CPU ecosystem. The advent of Arm-based processors provides an alternative to the existing HPC ecosystem, which is primarily dominated by x86 processors. In this paper, we port an Asynchronous Many-Task runtime system based on the ParalleX model, i.e., High Performance ParalleX (HPX), and evaluate it on the Arm ecosystem with a suite of benchmarks. We wrote these benchmarks with an emphasis on vectorization and distributed scaling. We present the performance results on a variety of Arm processors and compare it with their x86 brethren from Intel. We show that the results obtained are equally good or better than their x86 brethren. Finally, we also discuss a few drawbacks of the present Arm ecosystem.

==> EAHPC Paper/plots/2d_stencil/a64fx-new/131072/aarch64_bandwidth.dat <==
1 28080.9
6 141339.2
12 152305.6
18 228399.0
24 304161.8
30 379358.2
36 455393.4
42 529828.6
48 607119.7


==> EAHPC Paper/plots/2d_stencil/a64fx-new/196608/aarch64_bandwidth.dat <==
1 28080.9
6 141339.2
12 152305.6
18 228399.0
24 304161.8
30 379358.2
36 455393.4
42 529828.6
48 607119.7


==> EAHPC Paper/plots/2d_stencil/a64fx/aarch64_bandwidth.dat <==
1 19659.0
8 133160.8
16 184171.3
24 276239.2
32 367625.4
40 458472.2
48 550107.9

==> EAHPC Paper/plots/2d_stencil/a64fx_comp/aarch64_bandwidth.dat <==
1 19659.0
8 133160.8
16 184171.3
24 276239.2
32 367625.4
40 458472.2
48 550107.9

==> EAHPC Paper/plots/2d_stencil/hi1616/aarch64_bandwidth.dat <==
1 14442.9
8 22966.6
16 34169.2
24 50962.8
32 54550.7
40 65556.5
48 85415.0
56 62021.2
64 90089.4

==> EAHPC Paper/plots/2d_stencil/x2/aarch64_bandwidth.dat <==
1 10700.4
8 71498.8
16 105528.7
24 105801.7
32 104533.5

==> EAHPC Paper/plots/2d_stencil/x86/x86_64_bandwidth.dat <==
1 14211.5
5 54377.0
10 54302.1
15 86159.5
20 107370.2


==> plots/2d_stencil/a64fx-new/131072/aarch64_bandwidth.dat <==
1 28080.9
6 141339.2
12 152305.6
18 228399.0
24 304161.8
30 379358.2
36 455393.4
42 529828.6
48 607119.7


==> plots/2d_stencil/a64fx-new/196608/aarch64_bandwidth.dat <==
1 28080.9
6 141339.2
12 152305.6
18 228399.0
24 304161.8
30 379358.2
36 455393.4
42 529828.6
48 607119.7


==> plots/2d_stencil/a64fx/aarch64_bandwidth.dat <==
1 19659.0
8 133160.8
16 184171.3
24 276239.2
32 367625.4
40 458472.2
48 550107.9

==> plots/2d_stencil/a64fx_comp/aarch64_bandwidth.dat <==
1 19659.0
8 133160.8
16 184171.3
24 276239.2
32 367625.4
40 458472.2
48 550107.9

==> plots/2d_stencil/hi1616/aarch64_bandwidth.dat <==
1 14442.9
8 22966.6
16 34169.2
24 50962.8
32 54550.7
40 65556.5
48 85415.0
56 62021.2
64 90089.4

==> plots/2d_stencil/x2/aarch64_bandwidth.dat <==
1 10700.4
8 71498.8
16 105528.7
24 105801.7
32 104533.5

==> plots/2d_stencil/x86/x86_64_bandwidth.dat <==
1 14211.5
5 54377.0
10 54302.1
15 86159.5
20 107370.2

